Line-of-sight structure of troughs identified in Subaru Hyper Suprime-Cam Year 3 weak lensing mass maps

We perform the weak lensing mass mapping analysis to identify troughs, which are defined as local minima in the mass map. Since weak lensing probes projected matter along the line-of-sight, these troughs can be produced by single voids or multiple voids projected along the line-of-sight. To scrutinise the origins of the weak lensing troughs, we systematically investigate the line-of-sight structure of troughs selected from the latest Subaru Hyper Suprime-Cam (HSC) Year 3 weak lensing data covering $433.48 \, \mathrm{deg}^2$. From a curved sky mass map constructed with the HSC data, we identify 15 troughs with the signal-to-noise ratio higher than $5.7$ and address their line-of-sight density structure utilizing redshift distributions of two galaxy samples, photometric luminous red galaxies observed by HSC and spectroscopic galaxies detected by Baryon Oscillation Spectroscopic Survey. While most of weak lensing signals due to the troughs are explained by multiple voids aligned along the line-of-sight, we find that two of the 15 troughs potentially originate from single voids at redshift $\sim 0.3$. The single void interpretation appears to be consistent with our three-dimensional mass mapping analysis. We argue that single voids can indeed reproduce observed weak lensing signals at the troughs if these voids are not spherical but are highly elongated along the line-of-sight direction.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
